Henize 2-10: the ongoing formation of a nuclear star cluster around a massive black hole

The central region of the galaxy Henize 2-10 has a central black hole (BH) with a mass of about $2\times 10^6$ M$_\odot$. While this black hole does not appear to coincide with any central stellar over density, it is surrounded by 11 young massive clusters with masses above $10^5$ M$_\odot$. The availability of high quality data on the structure of the galaxy and the age and mass of the clusters provides excellent initial conditions for studying the dynamical evolution of Henize 2-10's nucleus. Here we present a set of $N$-body simulations of the central clusters and black hole to understand whether and how they will merge to form a nuclear star cluster. Nuclear star clusters (NSCs) are present in a majority of galaxies with stellar mass similar to Henize 2-10. Despite the results depend on the choice of initial conditions, we find that a NSC with mass $M_{NSC}\simeq 4-6\times 10^6$ M$_\odot$ and effective radius $r_{NSC}\simeq 2.6-4.1$ pc will form within $0.2$ Gyr. This work is the first showing, in a realistic realization of the host galaxy and its star cluster system, that the formation of a bright nucleus is a process that can happen after the formation of a central massive BH leading to a composite NSC+BH central system. The merging process of the clusters does not affect significantly the kinematics of the BH, whose motion, after the globular cluster merger, is limited to a $\sim 1$ pc oscillation at less than $2$ kms$^{-1}$ speed.

==> answerstoreferee.txt <==
ANSWERS TO THE REFEREE'S COMMENTS AND QUERIES TO THE APJ Submission MS#ApJ97800
(Arca-Sedda et al.)


For convenience, we have numbered the referee's queries as Qn and our answers as An, where n is the increasing query index.

Furthermore, according to the editor's suggestion, all the modifications made to the revised version of the paper 
are in boldface, to make them easily distinguishable from the rest of the text.

******************************************************************************************************************
Primary Science Comments:

Q1: Henize 2-10 contains a SMBH candidate, not a SMBH. In Reines (2011), only the fundamental plane of black hole activity is used to indicate the presence of a SMBH candidate. Given that there is  neither dynamical confirmation, nor a secondary indicator, I highly caution that its SMBH should always be indicated as a candidate. More importantly, given that the paper is addressing this because of this candidate, the large range of mass predicted for that candidate needs to be considered (or at least commented on). At a two sigma confidence level, the range includes 1.2E4 solar masses and 3.2e8 solar masses. Given that Nguyen (2014) places 2.7+/-1.1 E8 solar masses in 2" of the center, this suggests that the SMBH candidate could be the dominant mass source within the Galactic center. Therefore, I think this paper needs to have at least two more simulations made: one where the SMBH mass modelled is 1.2E4 solar masses, and one where it is 3.2e8 solar masses, assuming the S1 configuration. This would likely bound the results of the simulations given the likely observational reality. Ideally, five more simulations would be made, one at each of three masses 
and each configuration.

A1: According to the referee's comment, we highlighted throughout the paper that Henize 2-10 hosts a MBH candidate. With regard to his (correct0 request of some comparison runs spanning a rnage of black hole masses, since the simulations run are highly time consuming (our code is a high precision code, scaling as N^2), we decided to perform only one more simulation, in which the galaxy does not contain an MBH and with initial conditions chosen as in simulation S1. 
Although limitative, such choice allowed us to check the sensitivity upon the presence of the central black hole of the process of ongoing NSC formation due to cluster merger. Sybsection 3.4 presents results of this new simulation, which is called S3 and replaces the S3 studied and presented in the first version opf this paper, which referred to a case whose initial conditions are actually not very realistic and that, consequently, we preferred to cut from the paper.  


Q2: One of my other major concerns is that the numerical simulations only run ~85 Myr, while the decay timescales fr most of the clusters is much longer. Unless I missed it, the authors did not make it clear why this timescale was chosen. Given the predicted timescales of Eq. 8 I would have simulated longer, unless this was due to limited computational resources. Thus, the discussion of this timescale needs to be increased. In addition, the authors need to make a prediction of the inaccuracy caused by the early cessation of the simulation. This can best be done by using the same extrapolation techniques used to estimate timescales for long-lived cluster on the clusters that are observed to reach the center, but using only a fraction of the data you have simulated and comparing to the actual decay times in the simulations.

A2: Due to the limited computational resources, we stopped the simulations at a relatively short time, which is in any case sufficient to draw genral and significant conclusions. 
In particular, the likely further evolution of the lighter, not yet decayed at the run closure time, clusters, can be foreseen and shows that they would not give a significant contribution to the 
formation of a bright nucleus, becausee they will be disrupted by the galactic tidal forces well before they can get sufficiently close to the galactic center, i.e. at galactocentric distances  radius smaller than 20 pc.


Q3: The authors need to be more consistent in their use of Eq. 8. In particular, from the table values it is clear that r_ssc is not  being used, and instead r_apo is being used. If this is the appropriate usage, then the text needs to reflect that. If r_ssc  should be used then the tables need to reflect that.

A3: We clarified the use made of Eq. 8 throughout the paper, as suggested above.


Q4: Throughout the paper, the authors use a high number of significant digits that do not reflect the precision of either the  observational data, or the simulation results given the precision of the observational inputs. For instance, the distance is indicated as ~9 Mpc. Thereafter, all distances should probably have only one significant digit. In addition, the number of digits in  most tables seems excessive. Please consider reducing the significant digits where appropriate.

A4: We followed the referee's suggestions and reduced the number of digits in the Tables.


Q5: The author should comment on whether their scenarios include the minimal model for the effects of dynamical friction given the  observational inputs. If it is not possible to find that minimum model, please comment on this in the paper.

A5: We highlighted in the text that simulation S1 represents the environment in which the dynamical friction efficiency is minimized, while simulation S2 corresponds to that in which dynamical friction process acts more efficiently.


Q6: In discussing the mass deposited within 20 pc (both in the text and figures), the authors should consider including reference to what % of an individual cluster's mass is deposited.

A6: According to the referee's suggestion, we added in the paper three new tables (Table 7,8 and 9), where we listed, for each cluster, its dynamical friction decay time (extrapolated from our N-body simulations) and the percentage of individual mass carried to the galactic center.
 

Q7: Please make it clearer in the text that the BH mass and the mass of the NSC that is formed is on the same order. You do this occasionally, but not consistently.

A7: We did this by adding a specific item in Sect. 4.3 General remarks and conclusions.


Q8: In the conclusions you comment that your aim was to understand how the presence f a central BH would affect the formation process of a  NSC in Henize 2-10. Since there were not comparisons made to simulations when there was no SMBH, you have not actually done this.

A8: As described in A1 we have now made a simulation (S3) which is similar (as initial conditions) to S1 but without the presence of the central massive black hole. So the comment in the conclusions seems to be motivated. 


Q9: P21p6/7: the paragraph beginning with "To conclude" is very awkwardly written. So much so, that it appears to be concluding that you did something that is not supported by the paper. 
 Please carefully check this paragraph as it is your last word in this paper. Also, I would delete the paragraph beginning with 'Ont the other hand' as I think it is clear that you have 
 not yet studied how NSC growth affects BH growth and evolution. If you are trying to say that this will be studied in a future paper, that is one thing; 
 however, the way you say it now reads awkwardly and undermines the effectiveness of this paper.

A9: We have fully revised the Discussion and Conclusions Section and feel confident that the present version is much clearer and consistent.


Primary Style Comments:

Q1: Please consider submitting the resubmitted paper in emulateapj format. This will preclude the authors from making a second version for astro-ph, and should clear up some strange style issues, like 
 the lack of indentation for new paragraphs.

A1: We did it.


Q2: Please carefully review the paper for grammatical mistakes and word choices. There are numerous instances, which though a copy editor is likely to catch,  might lead to a scientific misinterpretation if they are not first cleared up by the authors. Below I try to mark some of the mistakes I caught that might need clarification before  a copy editor sees it.

A2: With the proper re-reading of the paper done by one of the authors (A.S.) who has English as mother language we think we corrected most of the mistakes and improved the way the paper is written. 


Q3: There are also a number of ApJ standards, like the use of a standard font for subscripts with more than 1 character, and the serial comma, that should be followed. Please review the ApJ standards and update the paper appropriately.

A3: we changed the text where needed the text to accomplish the ApJ standards.


Q4: Throughout the paper, the authors should consider adding a sentence to (most of) the figure captions to indicate the main point the authors wish to convey to the reader.

A4: We did it.


Q5 Please consider aligning table entries via the decimal point.

A5 We did it.


Q6: Please consider whether the color choices in Figures are appropriate for color-blind readers.

A6: We checked that the figures are appropriate also for color-blind readers. COME HAI FATTO?
**********************************************************************************************************

**********************************************************************************************************
Secondary Comments:

ABSTRACT:
	Q1: P1p1l6: Please consider making it clear that the dynamical evolution being studied is future evolution.
	A1: We clarified this.

	Q2: P2p1l1: In the subject headings please consider adding a specific reference to Henize 2-10
	A2: We added appropriate references.
INTRODUCTION:
	Q1: P3p3: Please comment on any effects that uncertainty in the positional center of Henize 2-10 would have on either the Nguyen (2014) inputs to this model, 
            or more importantly the simulation results of this paper.
	A1: The positional center of Henize 2-10 has been obtained basing on HST data (see Nguyen et al. 2014) and so its uncertainty is small enough to make us confident that its error does not inficiate results of this submitted paper.

ANIL: DO YOU THINK THIS ABOVE IS CORRECT? WOULD YOU ADD SOMETHING ABOUT?

	Q2: P3p3l2: 'examples' should be 'examples of such galaxies''examples' should be 'examples of such galaxies'
	A2: we did the correction.

	Q3: P3p3l12: 'dry-merging' should be 'dry-merger'
	A2: we did the correction.
THE GALAXY MODEL
	Q1: P4p1l1: The Reines (2014) paper does not provide a measurement of the distance to Henize 2-10. Please reference the original paper for that measurement. Also, please include the error on that measurement.	
	A1: we cited the original paper (Vacca et al. 1992) but we did not found any error associated with that measure.

	Q2: F-1: Why does the dotted line not go through the photometric measurements (data with error bars) or the projected mass distribution (solid line)? Also, 'dashed-dotted' should be 'dashed'
	A2: We changed figure 1 as it can confuse the reader, we are interested in modelling accurately the inner region of the galaxy, where the only estimates of mass are given by the black dots with error bars in the figure.

	Q3: T-1: Consider specifying that these are 'super-star clusters' in the title.
	A3: We did it.
THE NSC FORMATION PROCESS
	Q1: P9p2l1: Because the authors use 'and' twice, it is hard to interpret when equation 8 is valid. Is it a) core profiles and b) cuspy density profiles also in the presence of a central black hole? Or is it a) cuspy profiles and b) core density profiles also in the presence of a central black hole? Or is it whenever either a core or cuspy density profile is in the presence of a central black hole.
	A1: We clarified it throughout the text.

	Q2: T-7: Please indicate the age in the column titles, as opposed to just the table caption.
	A2: We did it.
THE NUMBER OF PARTICLES PROBLEM
	Q1: P12pL2-4: The entire sentence beginning with 'This means ...' reads awkwardly.
	A1: We changed the sentence.

	Q2: P12p4l7: Please consider having equation 10 be used inline, as opposed to as a separate equation.
	A2: We moved eq. 10 inline.
CONFIGURATION S1
	Q1: P13p2l1: 'resumes' is an incorrect word choice. 
	A1: We changed it.

	Q2: P13p4l2-4: This sentence reads awkwardly and 'more' should be 'most'. 
	A2: We changed it.

	Q3: P13p4l3-5: This sentence reads awkwardly. 
	A3: We corrected the sentence.

	Q4: P13p7l3-6: This sentence reads so awkwardly that I am not entirely sure what is being said. 
	A4: We re-written the sentence.

	Q5: P16p1l2-3: The end of the sentence ('also ....') reads awkwardly. 
	A5: We modified it.

	Q6: P16p2l5: 'main mergers completions' should be 'completion of the 'main mergers' 
	A6: We made the suggested correction.

	Q7: P16p2l6: Please add spacing between units in 'kms^-1'. 
	A7: We did it.

	Q8: P16p7l1-2: Where has half the mass gone, if only 2.2e6 of 4e6 is in the NSC?
	A8: We highlighted in the text that the detectable mass, that is the mass which can be estimated just by looking at the surface density profile, extends up to a projected radius R=10 pc, which encloses the mass cited above. On the other hand, estimating the mass left in a radius of 20 pc from the galactic center, we found much more mass deposited on a larger radius (r < 20 pc).
CONFIGURATION S2
	Q1: P16p2l1: 'resumed' is an incorrect word choice. 
	A1: We changed it. 

 	Q2: F-6/7: Please consider whether these two figures might be presented better as a single figure with one stacked vertically on the other, while sharing the time axis. 
	A2: We decided to left them separated.
	
	Q3: P19p3l2-3. 'relevant' is the wrong word choice and the sentence reads awkwardly after 'reaches'.
	A3: We re-written the sentence.
CONFIGURATION S3
	Q1: P19p2l2-3: C11 is not an exception. Also, please don't mix Myr an exponent years in the same sentence. 
	A1: We modified the sentence.

	Q2: P19p3l1-3: Consider adding 'by the time they reach the center' to the end of this sentence. 
	A2: We made the suggested correction.

	Q3: P19p3l6: 'packed' may not be the right word choice.
	A3: We changed it.
DISCUSSION AND CONCLUSIONS
	Q1: p20p2l1-2: This sentence reads awkwardly. 
	A1: We changed it.

	Q2: p21p3: Since this paragraph was not actually discussed in the paper, but it is making an important point, you might consider increasing discussion around this and making this a subsection within this section.	
	A2: We added a new subsection to discuss such point.


































==> coverletter.txt <==
Ref: submission of the paper "Henize 2-10: the ongoing formation of a nuclear star cluster around a massive black hole"

by M. Arca-Sedda, R. Capuzzo-Dolcetta, F. Antonini, A. Seth

Dear Editor,

please find enclosed the revised version of our paper for publication in the Astrophysical Journal. The paper is dedicated to the 
investigation of the possible formation of a bright nucleus in the Henize 2-10 galaxy as consequence of the orbital decay of 11 star clusters located very close to the galaxy center.

We think we addressed all the points raised by the referee. In particular, this revised version contains a specific discussion about the 
effect of a central, massive black hole on the formation of the bright nucleus.

As uploaded to the ApJ server, the revised version of the paper consists of a total of 14 pages including 5 tables and 17 figures.


   
        Best regards, the corresponding author, 

	Manuel Arca-Sedda,                 
	Dep. of Physics, Sapienza, Univ. of Roma, Italy 
	Dep. of Physics, Univ. of Roma Tor Vergata, Italy

